Lossy Image Compression with Normalizing Flows

Deep learning based image compression has recently witnessed exciting progress and in some cases even managed to surpass transform coding based approaches that have been established and refined over many decades. However, state-of-the-art solutions for deep image compression typically employ autoencoders which map the input to a lower dimensional latent space and thus irreversibly discard information already before quantization. Due to that, they inherently limit the range of quality levels that can be covered. In contrast, traditional approaches in image compression allow for a larger range of quality levels. Interestingly, they employ an invertible transformation before performing the quantization step which explicitly discards information. Inspired by this, we propose a deep image compression method that is able to go from low bit-rates to near lossless quality by leveraging normalizing flows to learn a bijective mapping from the image space to a latent representation. In addition to this, we demonstrate further advantages unique to our solution, such as the ability to maintain constant quality results through re-encoding, even when performed multiple times. To the best of our knowledge, this is the first work to explore the opportunities for leveraging normalizing flows for lossy image compression.

==> data/csvs/imagenet/result_bpg420.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round
0.000000000000000000e+00,1.771484375000000056e-01,2.109596317740427196e+01,2.193450222909450464e-01,2.109596291778998278e+01,2.193416807204484897e-01
1.000000000000000000e+00,2.905234374999999813e-01,2.305606196923322671e+01,1.646007341444492289e-01,2.305606101315683176e+01,1.645982918664813111e-01
2.000000000000000000e+00,5.284101562499999849e-01,2.552496809698546798e+01,1.072989412806928111e-01,2.552496578808793259e+01,1.072975418828427813e-01
3.000000000000000000e+00,1.578800781250000007e+00,3.108503927457607574e+01,3.676514024380594242e-02,3.108503758987402321e+01,3.676559198275208135e-02
4.000000000000000000e+00,3.422300781250000146e+00,3.569451106326832246e+01,1.461931435065343989e-02,3.569451059985337338e+01,1.462052538094576505e-02
5.000000000000000000e+00,5.846757812499999929e+00,3.764207330214365754e+01,9.944530903652775908e-03,3.764207327778244405e+01,9.945656974610755582e-03
6.000000000000000000e+00,7.358808593750000071e+00,3.813050223362265712e+01,9.190193895126867740e-03,3.813050227574215967e+01,9.191226993229065223e-03
7.000000000000000000e+00,7.960535156249999744e+00,3.831317014263878917e+01,9.049444570860942089e-03,3.831317019379279998e+01,9.050455518416128387e-03
8.000000000000000000e+00,8.269316406250000639e+00,3.839118606699244651e+01,9.022251778471400419e-03,3.839118612774249328e+01,9.023248854064150337e-03
9.000000000000000000e+00,8.269316406250000639e+00,3.839118606699244651e+01,9.022251778471400419e-03,3.839118612774249328e+01,9.023248854064150337e-03


==> data/csvs/imagenet/result_bpg444.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round
0.000000000000000000e+00,1.775781250000000033e-01,2.112549699136020465e+01,2.189253612011670957e-01,2.112549672525502586e+01,2.189219422042369967e-01
1.000000000000000000e+00,2.932539062499999738e-01,2.310430814894981566e+01,1.638259871304035276e-01,2.310430712468137671e+01,1.638236772492527860e-01
2.000000000000000000e+00,5.652851562499999760e-01,2.595443738015293533e+01,1.029135127253830440e-01,2.595443493941830226e+01,1.029123412594199205e-01
3.000000000000000000e+00,1.861398437499999892e+00,3.292739466258449710e+01,2.887672398984432107e-02,3.292739306534053867e+01,2.887735178973525885e-02
4.000000000000000000e+00,4.562066406249999595e+00,4.078545067987927553e+01,6.449314292869530972e-03,4.078545223419025234e+01,6.450579453958198844e-03
5.000000000000000000e+00,8.858164062500000213e+00,4.810198103588054153e+01,1.557546648182324151e-03,4.810198788788623148e+01,1.558620520663680500e-03
6.000000000000000000e+00,1.182599609374999972e+01,5.203111144715867908e+01,6.833218889878480426e-04,5.203111135074975380e+01,6.839655993317137351e-04
7.000000000000000000e+00,1.298934765625000054e+01,5.328136424600892695e+01,5.103542530487174779e-04,5.328136415490887146e+01,5.108887932510696806e-04
8.000000000000000000e+00,1.355389453125000010e+01,5.359124821056688859e+01,4.778870601148810368e-04,5.359124814248473712e+01,4.783869002421852379e-04
9.000000000000000000e+00,1.355389453125000010e+01,5.359124821056688859e+01,4.778870601148810368e-04,5.359124814248473712e+01,4.783869002421852379e-04


==> data/csvs/imagenet/result_ff.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round,qs
0.000000000000000000e+00,1.026381989097595238e+01,3.483575032977644526e+01,1.532650734996423084e-02,3.481260767688650049e+01,1.547173126484267455e-02,1.000000000000000021e-03
1.000000000000000000e+00,5.281809408187866595e+00,3.483113759904050966e+01,1.533889062562957331e-02,3.480758487146247404e+01,1.548582947836257481e-02,1.000000000000000056e-01
2.000000000000000000e+00,3.543336253166198713e+00,3.472518567064241779e+01,1.561984157864935649e-02,3.470264738491819401e+01,1.576630671904422423e-02,5.000000000000000000e-01
3.000000000000000000e+00,2.801031845092773587e+00,3.441649623482344111e+01,1.650675958581268934e-02,3.439644012219716274e+01,1.665324131539091396e-02,1.000000000000000000e+00
4.000000000000000000e+00,2.074410757064819144e+00,3.339604063813381174e+01,1.993362648319452896e-02,3.338142785777927202e+01,2.007830896740779233e-02,2.000000000000000000e+00
5.000000000000000000e+00,1.664029436588287281e+00,3.214045929681473979e+01,2.537111518159508583e-02,3.212992370584096591e+01,2.551035119406878937e-02,3.000000000000000000e+00
6.000000000000000000e+00,1.383035707116127000e+00,3.087647381068716612e+01,3.229425032623112202e-02,3.086884259753218984e+01,3.242707295157015029e-02,4.000000000000000000e+00
7.000000000000000000e+00,1.171596473932266180e+00,2.971122797677307048e+01,4.035027083754539473e-02,2.970549476999248029e+01,4.048196878843009217e-02,5.000000000000000000e+00
8.000000000000000000e+00,1.003270964622497541e+00,2.868146375770778889e+01,4.894444782659411464e-02,2.867695247639761291e+01,4.907005358859896360e-02,6.000000000000000000e+00
9.000000000000000000e+00,8.669426127672195115e-01,2.778686060474280950e+01,5.771852762997150416e-02,2.778320060307432016e+01,5.783854233846068282e-02,7.000000000000000000e+00
1.000000000000000000e+01,7.542264877557754987e-01,2.702498746647686900e+01,6.658939426764845515e-02,2.702195810211264160e+01,6.670942644774913166e-02,8.000000000000000000e+00


==> data/csvs/imagenet/result_hp_gsm.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round,qs
0.000000000000000000e+00,1.015622905037179535e+01,3.491026119782894455e+01,1.519790121610276393e-02,3.488690371657968115e+01,1.533428154978901115e-02,1.000000000000000021e-03
1.000000000000000000e+00,5.176777706835419046e+00,3.490578710471537249e+01,1.521031665336340655e-02,3.488245203460560617e+01,1.534632411878556098e-02,1.000000000000000056e-01
2.000000000000000000e+00,3.438929709646850963e+00,3.480246809255584850e+01,1.549981594528071667e-02,3.477973091662826732e+01,1.564145239000208631e-02,5.000000000000000000e-01
3.000000000000000000e+00,2.697783736679702837e+00,3.449743460116010851e+01,1.638689202535897546e-02,3.447657459933314783e+01,1.653215262386947826e-02,1.000000000000000000e+00
4.000000000000000000e+00,1.974566347096115448e+00,3.349669991239493783e+01,1.983409882243722736e-02,3.348119363198775744e+01,1.997893679887056267e-02,2.000000000000000000e+00
5.000000000000000000e+00,1.568943986747413977e+00,3.225953052316095437e+01,2.520688258949667360e-02,3.224853772562889986e+01,2.534572372492402761e-02,3.000000000000000000e+00
6.000000000000000000e+00,1.295673962447792205e+00,3.101643666326969750e+01,3.204916237853467492e-02,3.100859177667243571e+01,3.218225221149623172e-02,4.000000000000000000e+00
7.000000000000000000e+00,1.094609703157097158e+00,2.986264103047578189e+01,3.999909083731472553e-02,2.985644579553480327e+01,4.012995671853423346e-02,5.000000000000000000e+00
8.000000000000000000e+00,9.377678079344332618e-01,2.883731325783312016e+01,4.854626684263348840e-02,2.883240541281677594e+01,4.867125691100954860e-02,6.000000000000000000e+00
9.000000000000000000e+00,8.118390041626989406e-01,2.794321483995518918e+01,5.720952169224619716e-02,2.793934423999467143e+01,5.733166027069092063e-02,7.000000000000000000e+00
1.000000000000000000e+01,7.080660751797258623e-01,2.716746800530830086e+01,6.612036703154444695e-02,2.716409871863542591e+01,6.623986862227321248e-02,8.000000000000000000e+00


==> data/csvs/imagenet/result_jpeg.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round
0.000000000000000000e+00,1.475925781249999957e+00,2.324087388644290897e+01,1.409783273711800455e-01,2.324087270913083358e+01,1.409760997667908744e-01
1.000000000000000000e+00,1.808035156250000108e+00,2.515718867553292171e+01,1.016139848604798307e-01,2.515718662615810075e+01,1.016151211634278295e-01
2.000000000000000000e+00,2.070281249999999851e+00,2.625572024520858250e+01,8.346417997777462461e-02,2.625571806446187750e+01,8.346351180970669470e-02
3.000000000000000000e+00,2.282316406250000096e+00,2.701589494873844544e+01,7.310203680023551198e-02,2.701589279151605183e+01,7.310168997943401747e-02
4.000000000000000000e+00,2.481027343750000114e+00,2.763663859171840897e+01,6.521957494691013602e-02,2.763663648095524650e+01,6.521914999186992357e-02
5.000000000000000000e+00,2.691863281249999851e+00,2.826208677059425156e+01,5.837285205349326128e-02,2.826208474153245120e+01,5.837271993234753598e-02
6.000000000000000000e+00,3.009449218749999932e+00,2.912201029979424405e+01,5.051226234063506404e-02,2.912200836858588460e+01,5.051243165507912636e-02
7.000000000000000000e+00,3.507238281249999812e+00,3.037883935866796747e+01,4.072461615689099146e-02,3.037883759864280009e+01,4.072502263821661805e-02
8.000000000000000000e+00,5.561585937500000298e+00,3.533500918210269504e+01,1.713167102076113349e-02,3.533500871564062606e+01,1.713261633645743118e-02
9.000000000000000000e+00,1.421119140625000021e+01,5.103234774505364868e+01,8.415249414101709166e-04,5.103234768089276940e+01,8.422576600787579386e-04


==> data/csvs/imagenet/result_jpeg2000.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round
0.000000000000000000e+00,1.020757812499999950e+01,4.836693974876523328e+01,4.421748943466263793e-02,5.038843751674564686e+01,4.421821803736929873e-02
1.000000000000000000e+00,9.801265624999999204e+00,4.735636692415967275e+01,4.446010587250202872e-02,4.928160335091901345e+01,4.446088900084578521e-02
2.000000000000000000e+00,9.427429687500000099e+00,4.572932514456469733e+01,4.471637648600153281e-02,4.736577688960903032e+01,4.471722149086417714e-02
3.000000000000000000e+00,7.910445312500000270e+00,4.155594099283478471e+01,4.604817751939481452e-02,4.261482262859494341e+01,4.604924250592739438e-02
4.000000000000000000e+00,5.974777343749999581e+00,3.658422211883536335e+01,4.919794874938088203e-02,3.706553211867669262e+01,4.919911200800561324e-02
5.000000000000000000e+00,3.001515625000000131e+00,2.905470492561688545e+01,6.769477938767522185e-02,2.905470420235636908e+01,6.769577515218407060e-02
6.000000000000000000e+00,2.404441406250000135e+00,2.741860212933962870e+01,7.907266359683126633e-02,2.741860087379219379e+01,7.907341088075191260e-02
7.000000000000000000e+00,2.007847656250000057e+00,2.614762804148172393e+01,9.166912513971328669e-02,2.614762654010253584e+01,9.166958146169781885e-02
8.000000000000000000e+00,1.611832031250000075e+00,2.467316849773919429e+01,1.100823940988630012e-01,2.467316691207813051e+01,1.100823577139526666e-01
9.000000000000000000e+00,1.422902343749999909e+00,2.384374726515638088e+01,1.230447458699345520e-01,2.384374571528294595e+01,1.230443674437701751e-01
1.000000000000000000e+01,1.216652343750000087e+00,2.283337591205537009e+01,1.418803386576473757e-01,2.283337451480165115e+01,1.418793616518378153e-01
1.100000000000000000e+01,9.793749999999999956e-01,2.144931601522462117e+01,1.730811570212245076e-01,2.144931493390751598e+01,1.730795342400670012e-01
1.200000000000000000e+01,8.236406250000000151e-01,2.032245672086692423e+01,2.041853528171777843e-01,2.032245600841159927e+01,2.041830554306507117e-01
1.300000000000000000e+01,6.278867187500000169e-01,1.815655487849598870e+01,2.734752125889062802e-01,1.815655407181198910e+01,2.734718516767025154e-01
1.400000000000000000e+01,5.085078124999999893e-01,1.486179322019538773e+01,3.585494846999645047e-01,1.486179226140016141e+01,3.585448451936245062e-01
1.500000000000000000e+01,4.970625000000000182e-01,1.419765732749747222e+01,3.689057903885841205e-01,1.419765648688045978e+01,3.689007009267806780e-01


==> data/csvs/imagenet/result_line_imagenet64_logistic_lv_3_fl_8_nc_64_lat_additive_tt_resnet_pt_ff_lot_nfrdl_qt_uninoise__2020-04-07_01_01_48_mix.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round
0.000000000000000000e+00,4.106575173139572210e-01,2.108194373630745488e+01,2.170890757739543930e-01,2.108113148261169201e+01,2.171196926981210640e-01
1.000000000000000000e+00,4.353308793306350788e-01,2.140768430425429614e+01,2.077471399158239418e-01,2.140698569481345359e+01,2.077792705297470122e-01
4.000000000000000000e+00,6.601097130179405248e-01,2.453632661342321697e+01,1.288945520594716176e-01,2.453471710097089442e+01,1.289587519392371151e-01
5.000000000000000000e+00,7.215351383686066100e-01,2.523167222058474124e+01,1.153772162646055227e-01,2.522978112092918934e+01,1.154477539658546464e-01
6.000000000000000000e+00,7.913935396671295530e-01,2.599306599491677616e+01,1.020691201165318529e-01,2.599090677968769469e+01,1.021387489959597605e-01
1.100000000000000000e+01,1.472770593047141974e+00,3.051410043449422460e+01,4.433924994058906915e-02,3.050727621385578914e+01,4.444908555224538066e-02
1.200000000000000000e+01,1.731544125080108687e+00,3.187738044711878871e+01,3.220410869829356398e-02,3.186813551992640114e+01,3.232478250004350989e-02
1.300000000000000000e+01,1.906772721290588279e+00,3.255097149031855963e+01,2.783644196763634601e-02,3.253981008354728033e+01,2.796130124479532381e-02
3.600000000000000000e+01,3.702876423358917091e+00,3.799293964788089539e+01,9.954964994918555701e-03,3.795606057707082215e+01,1.009348660334944726e-02
3.700000000000000000e+01,3.739760442018508879e+00,3.811237510027327602e+01,1.009020217042416387e-02,3.807556919047969757e+01,1.022647122154012392e-02
3.800000000000000000e+01,3.760789519548416227e+00,3.822078219958966372e+01,9.939370250795036971e-03,3.818227127005818744e+01,1.007718048477545397e-02
3.900000000000000000e+01,3.816751617431640486e+00,3.831650083772504445e+01,9.422596480231732949e-03,3.827623369913703044e+01,9.561835948843508404e-03
4.000000000000000000e+01,3.865969539642334141e+00,3.843266527545731748e+01,9.277818233240395923e-03,3.839147616774188521e+01,9.418036589166149317e-03
4.100000000000000000e+01,3.916109507083892716e+00,3.856783164601111480e+01,9.397010652348398302e-03,3.852762895930046483e+01,9.531707789050415658e-03
4.200000000000000000e+01,3.963762434005737134e+00,3.865904136803860069e+01,8.889706888701767382e-03,3.861686397406963067e+01,9.028598845005035220e-03
5.400000000000000000e+01,4.672371933460235383e+00,4.038160815618981303e+01,6.533767054323106997e-03,4.031908934969909097e+01,6.673973088152706200e-03
7.400000000000000000e+01,7.130090577125549167e+00,4.609285443281046213e+01,2.188155825482681564e-03,4.587268734906481882e+01,2.329396281216759151e-03
7.500000000000000000e+01,7.152646707057952469e+00,4.617625713611398908e+01,2.246787976415362282e-03,4.595017283384319740e+01,2.389177780423779127e-03
9.300000000000000000e+01,1.493954837036132766e+01,5.641104182429318570e+01,1.704278181059635210e-04,5.545619276937204489e+01,1.988390242331661176e-04
9.400000000000000000e+01,1.495645605087280217e+01,5.710388107718547701e+01,2.189718784684373579e-04,5.622995333581403088e+01,2.619669323285052300e-04
9.500000000000000000e+01,1.668098841667175236e+01,6.526002494480624705e+01,3.235878196755948179e-05,9.649429592246823972e+01,1.019796197261335534e-06


==> data/csvs/imagenet/result_no.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round,qs
0.000000000000000000e+00,0.000000000000000000e+00,3.497821077277066593e+01,1.495964202960021854e-02,3.495368627224226543e+01,1.510775131918489986e-02,1.000000000000000021e-03
14,0.000000000000000000e+00,3.497821077277066593e+01,1.495964202960021854e-02,3.495368627224226543e+01,1.510775131918489986e-02,8.000000000000000000e+00


==> data/csvs/kodak/result_bpg420.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round
0.000000000000000000e+00,3.942701551649305941e-02,2.480544403765209083e+01,1.822569848348697119e-01,2.480544926075091894e+01,1.822551252941290445e-01
1.000000000000000000e+00,8.090549045138888118e-02,2.662585298685823787e+01,1.495314578836162978e-01,2.662584354451207957e+01,1.495297870909174376e-01
2.000000000000000000e+00,1.820365058051215124e-01,2.893106884567933079e+01,1.058008641315003190e-01,2.893102314995825353e+01,1.058008905189732757e-01
3.000000000000000000e+00,7.174614800347223209e-01,3.473206891759215864e+01,3.793420068298777176e-02,3.473213369745201362e+01,3.793629957363009453e-02
4.000000000000000000e+00,1.891429477267795312e+00,4.064615622938801920e+01,1.305732321149359089e-02,4.064605587526283870e+01,1.306000512947017890e-02
5.000000000000000000e+00,4.113974677191840179e+00,4.483915786121294644e+01,4.568552016280591488e-03,4.483906376131117355e+01,4.571518792848412900e-03
6.000000000000000000e+00,5.583074781629774996e+00,4.617888228517870886e+01,3.069432044867426157e-03,4.617879781147820495e+01,3.071894728539822147e-03
7.000000000000000000e+00,6.133468627929687500e+00,4.648594939229054290e+01,2.773874589668897436e-03,4.648586724722454022e+01,2.776204763601223483e-03
8.000000000000000000e+00,6.406742519802516966e+00,4.654646917050462207e+01,2.717967251858984575e-03,4.654638733996669231e+01,2.720273104690325901e-03
9.000000000000000000e+00,6.406742519802516966e+00,4.654646917050462207e+01,2.717967251858984575e-03,4.654638733996669231e+01,2.720273104690325901e-03


==> data/csvs/kodak/result_bpg444.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round
0.000000000000000000e+00,3.957960340711805941e-02,2.484688080010618805e+01,1.827779337763786316e-01,2.484688602841436023e+01,1.827758569270372391e-01
1.000000000000000000e+00,8.097924126519097376e-02,2.665934385178314869e+01,1.497004845490058356e-01,2.665933494396652392e+01,1.496987513576944762e-01
2.000000000000000000e+00,1.896031697591145926e-01,2.921877508174097215e+01,1.046788678504526615e-01,2.921872542955838625e+01,1.046787587304909978e-01
3.000000000000000000e+00,7.724422878689235494e-01,3.554501468471648451e+01,3.608355523707965778e-02,3.554508241644663258e+01,3.608531046969195438e-02
4.000000000000000000e+00,2.118375142415364731e+00,4.212356800892801090e+01,1.175847822257007104e-02,4.212345655204858730e+01,1.176126993959769607e-02
5.000000000000000000e+00,5.103045145670572325e+00,4.815781221238461285e+01,2.994417639759679780e-03,4.815769974465175807e+01,2.997014797680700674e-03
6.000000000000000000e+00,8.003963894314237493e+00,5.153467258537497031e+01,1.316399665180749022e-03,5.153457383483390686e+01,1.317893431405536830e-03
7.000000000000000000e+00,9.163980272081163392e+00,5.265709579073921986e+01,9.772679174299507814e-04,5.265698960553940111e+01,9.785273238473262119e-04
8.000000000000000000e+00,9.682867262098524108e+00,5.290668782917219914e+01,9.116833922841275370e-04,5.290657917525422249e+01,9.128981849547320717e-04
9.000000000000000000e+00,9.682867262098524108e+00,5.290668782917219914e+01,9.116833922841275370e-04,5.290657917525422249e+01,9.128981849547320717e-04


==> data/csvs/kodak/result_ff.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round,qs
0.000000000000000000e+00,9.177976051966348692e+00,4.009926459799719822e+01,1.045551226707175374e-02,4.003474551894678513e+01,1.075670231754581076e-02,1.000000000000000021e-03
1.000000000000000000e+00,4.196736921866734527e+00,4.008144733315748454e+01,1.049190918759753365e-02,4.001702692551670992e+01,1.079366123303771019e-02,1.000000000000000056e-01
2.000000000000000000e+00,2.478103563189506531e+00,3.966999509779729749e+01,1.143432620059077996e-02,3.961194770934988441e+01,1.173398020910099149e-02,5.000000000000000000e-01
3.000000000000000000e+00,1.761935730775197273e+00,3.855617773479149690e+01,1.480827406824876923e-02,3.851232635520837988e+01,1.510241899328927141e-02,1.000000000000000000e+00
4.000000000000000000e+00,1.118819206953048706e+00,3.600630943136771833e+01,2.498556789942085743e-02,3.598269137336120593e+01,2.526483157028754437e-02,2.000000000000000000e+00
5.000000000000000000e+00,8.001607780655225488e-01,3.391540448979748135e+01,3.631106515725453926e-02,3.390042342845141121e+01,3.658575145527720451e-02,3.000000000000000000e+00
6.000000000000000000e+00,6.058726956446965906e-01,3.232615149192911019e+01,4.777023817102114128e-02,3.231585286848180516e+01,4.803703725337982178e-02,4.000000000000000000e+00
7.000000000000000000e+00,4.764149623612563000e-01,3.108276027281793219e+01,5.892754873881737160e-02,3.107496400878382303e+01,5.919137985135117935e-02,5.000000000000000000e+00
8.000000000000000000e+00,3.851321153342723846e-01,3.012204135872754662e+01,6.951631652191281319e-02,3.011579852206428498e+01,6.977368363489706848e-02,6.000000000000000000e+00


==> data/csvs/kodak/result_hp_gsm.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round,qs
0.000000000000000000e+00,9.269947487007206277e+00,4.031456093591663858e+01,9.523657480409989176e-03,4.024429145377160211e+01,9.822299781565865459e-03,1.000000000000000021e-03
1.000000000000000000e+00,4.288694131265704534e+00,4.029846506126492756e+01,9.558134537655860186e-03,4.022863384368250905e+01,9.857399893614152489e-03,1.000000000000000056e-01
2.000000000000000000e+00,2.558066395809873939e+00,3.993340430541726960e+01,1.040041204153870601e-02,3.987054625625049198e+01,1.069853856461122632e-02,5.000000000000000000e-01
3.000000000000000000e+00,1.832829200119401092e+00,3.895308941040549655e+01,1.319454214535653591e-02,3.890444939301485761e+01,1.348806688717255932e-02,1.000000000000000000e+00
4.000000000000000000e+00,1.136721653630957007e+00,3.654559497754318187e+01,2.235650127598394835e-02,3.651864747699202240e+01,2.263679013897975170e-02,2.000000000000000000e+00
5.000000000000000000e+00,7.747627190159013244e-01,3.447434538981077168e+01,3.293284556517998146e-02,3.445757073574387874e+01,3.320266973848143982e-02,3.000000000000000000e+00
6.000000000000000000e+00,5.639764223402986554e-01,3.284388796773932739e+01,4.382909019477665424e-02,3.283240999462757514e+01,4.409285852064689232e-02,4.000000000000000000e+00
7.000000000000000000e+00,4.345948265399783850e-01,3.155525831205923737e+01,5.454313475638628006e-02,3.154716278150189623e+01,5.480684246867895126e-02,5.000000000000000000e+00
8.000000000000000000e+00,3.499906352565934076e-01,3.053404397566382045e+01,6.481472232068578865e-02,3.052751221160435691e+01,6.506833899766206741e-02,6.000000000000000000e+00


==> data/csvs/kodak/result_jpeg.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round
0.000000000000000000e+00,2.552040947808160154e-01,2.657680044730711799e+01,1.287476380045215196e-01,2.657678146871570846e+01,1.287448341026902199e-01
1.000000000000000000e+00,4.483659532335069753e-01,2.904209113926592067e+01,8.858845119054119255e-02,2.904204359217693465e+01,8.859499419728915359e-02
2.000000000000000000e+00,6.089146931966146203e-01,3.037832862423071489e+01,7.065077405422925949e-02,3.037828878177964143e+01,7.065324656044442986e-02
3.000000000000000000e+00,7.415203518337674105e-01,3.130946454361112430e+01,6.029374416296681000e-02,3.130945141004129439e+01,6.029535084962844849e-02
4.000000000000000000e+00,8.668645222981771203e-01,3.205982292725795446e+01,5.291468355183800293e-02,3.205982619315138749e+01,5.291606827328602242e-02
5.000000000000000000e+00,1.002109103732638840e+00,3.278721189298637739e+01,4.665509099140763283e-02,3.278723006705840248e+01,4.665665103433033062e-02
6.000000000000000000e+00,1.208904690212673438e+00,3.379003092570906119e+01,3.927508982208868099e-02,3.379005994934262702e+01,3.927673492580652237e-02
7.000000000000000000e+00,1.542431301540798882e+00,3.523411426974400484e+01,3.079055808484554291e-02,3.523415380227327631e+01,3.079276594022909916e-02
8.000000000000000000e+00,2.739836798773871873e+00,3.916135712667472291e+01,1.670876777886102713e-02,3.916126685480911362e+01,1.671143605684240543e-02
9.000000000000000000e+00,9.235362582736545534e+00,5.077695845715277301e+01,1.624436265653154575e-03,5.077686158404600292e+01,1.626260032935533673e-03


==> data/csvs/kodak/result_jpeg2000.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round
0.000000000000000000e+00,9.650171067979600892e+00,1.299754318003159881e+01,2.184109175577759743e-01,1.299766308851044982e+01,2.184112062677741051e-01
1.000000000000000000e+00,9.459203932020399108e+00,1.299752693515645774e+01,2.184687669699390822e-01,1.299764880131245093e+01,2.184692428757747107e-01
2.000000000000000000e+00,9.258392333984375000e+00,1.299761819966623655e+01,2.185511219625671797e-01,1.299774278462407118e+01,2.185518449793259210e-01
3.000000000000000000e+00,7.986618041992187500e+00,1.299797996100115505e+01,2.189222571129600114e-01,1.299811865551693124e+01,2.189237267399827547e-01
4.000000000000000000e+00,5.995315551757812500e+00,1.299938214517555757e+01,2.194914581875006265e-01,1.299953472383650244e+01,2.194935961936911040e-01
5.000000000000000000e+00,2.997522142198350892e+00,1.300781016807274959e+01,2.225360721349716187e-01,1.300798910413052134e+01,2.225395670781532831e-01
6.000000000000000000e+00,2.397431267632378571e+00,1.300970648263543694e+01,2.244802890345454216e-01,1.300989160285203816e+01,2.244837690765658922e-01
7.000000000000000000e+00,1.998219807942708259e+00,1.301485052219667615e+01,2.262609725197156363e-01,1.301503919185040559e+01,2.262644516304135323e-01
8.000000000000000000e+00,1.598450554741753349e+00,1.301999041799523660e+01,2.288974703600009375e-01,1.302018392185360618e+01,2.289008578906456537e-01
9.000000000000000000e+00,1.410007900661892188e+00,1.302114360577382968e+01,2.308601553862293654e-01,1.302133897107002802e+01,2.308634767929712839e-01
1.000000000000000000e+01,1.199109395345052009e+00,1.302464662626270098e+01,2.333816553776462965e-01,1.302484449990040893e+01,2.333848637839158469e-01
1.100000000000000000e+01,9.585172865125869412e-01,1.302901092359852520e+01,2.373432467381159372e-01,1.302921165050950059e+01,2.373463834325472421e-01
1.200000000000000000e+01,7.984305487738714291e-01,1.303089070729698129e+01,2.409197470794121332e-01,1.303109423258985800e+01,2.409228415538867407e-01
1.300000000000000000e+01,5.992126464843750000e-01,1.302726536284986203e+01,2.474086346725622720e-01,1.302747370242153124e+01,2.474116180092096329e-01
1.400000000000000000e+01,4.793887668185763395e-01,1.301939409111253632e+01,2.531348516543706073e-01,1.301960493671195529e+01,2.531377151608467102e-01
1.500000000000000000e+01,4.434076944986979352e-01,1.301452668553723413e+01,2.551450127114852084e-01,1.301473847343725687e+01,2.551478911191225052e-01


==> data/csvs/kodak/result_line_mscoco128_logistic_lv_3_fl_8_nc_128_lat_additive_tt_resnet3_pt_ff_lot_nfquantrdl_qt_uninoise__2020-05-11_18_33_52_mix.csv <==
id,bpp,psnr,ssq  im,psnr_round,ssim_round
0.000000000000000000e+00,6.289157743255296973e-01,2.936668844777055298e+01,8.717336660871903564e-02,2.936164192229420067e+01,8.738040054837863113e-02
1.000000000000000000e+00,6.342886524895826605e-01,2.973117919668293041e+01,8.570312786226470803e-02,2.972579414131159936e+01,8.591076623027522896e-02
2.000000000000000000e+00,7.215028057495752600e-01,2.978261316237757228e+01,8.347585455824931000e-02,2.977730470003317365e+01,8.368373910586039688e-02
3.000000000000000000e+00,7.917110944787660864e-01,3.212185224813919859e+01,5.796830247466763092e-02,3.211270925818541855e+01,5.820575635880231857e-02
5.000000000000000000e+00,1.107953608036041260e+00,3.481295875440532228e+01,3.653121305008729530e-02,3.479556308425005540e+01,3.678882649789253639e-02
6.000000000000000000e+00,1.349883884191513062e+00,3.636045401434401469e+01,2.614787376175324238e-02,3.633564584928632257e+01,2.641438956682880604e-02
7.000000000000000000e+00,1.729812115430831909e+00,3.853835702524251161e+01,1.618843059986829758e-02,3.849630019842805950e+01,1.646733885475744688e-02
8.000000000000000000e+00,1.769769435127576118e+00,3.867793586770716985e+01,1.569883292540907860e-02,3.863427712855116170e+01,1.597826629100988424e-02
9.000000000000000000e+00,2.068162163098653306e+00,3.968930944268773686e+01,1.231513213133439422e-02,3.963287329847812401e+01,1.260161702521145344e-02
1.500000000000000000e+01,2.551167234778404236e+00,4.155171801969994050e+01,9.942008182406425476e-03,4.147180057323343050e+01,1.022455022515108246e-02
1.600000000000000000e+01,2.595147083202997695e+00,4.169570513059210981e+01,1.004948824023207087e-02,4.161326844709740413e+01,1.033257920062169433e-02
1.700000000000000000e+01,2.698280910650888931e+00,4.202858372531535736e+01,8.733718035121759357e-03,4.193829445519210708e+01,9.020480870579680385e-03
2.300000000000000000e+01,3.252200007438659668e+00,4.378527003552638774e+01,6.852915937391419916e-03,4.365417019487752981e+01,7.138823828427121043e-03
2.400000000000000000e+01,3.256123046080271255e+00,4.384926506843364535e+01,6.608939360982428284e-03,4.371580452878546197e+01,6.894676674467821627e-03
2.500000000000000000e+01,3.466698467731475830e+00,4.435969358024743769e+01,6.176288850838318467e-03,4.421124177043688519e+01,6.461994819498310776e-03
2.800000000000000000e+01,3.893794159094492446e+00,4.541800833277335414e+01,5.051885838232313304e-03,4.522963507704860575e+01,5.338895241341863780e-03
2.900000000000000000e+01,4.118087291717529297e+00,4.592188052487921368e+01,4.592276770078266949e-03,4.570976984498938833e+01,4.881419910816475749e-03
3.000000000000000000e+01,4.297241508960723877e+00,4.627455586744059701e+01,4.255422255179534645e-03,4.604637918755014425e+01,4.542810318525880575e-03
3.500000000000000000e+01,4.828306108713150024e+00,4.729222833162256023e+01,3.539435318089090288e-03,4.700724064968588323e+01,3.826712054433301091e-03
3.800000000000000000e+01,5.141214102506637573e+00,4.800814389758522793e+01,2.929451894791176066e-03,4.767230795620620398e+01,3.218886418229279563e-03
4.100000000000000000e+01,5.476643800735473633e+00,4.852568766934899713e+01,2.828525689740975842e-03,4.815035940769522682e+01,3.117476822808384895e-03
4.200000000000000000e+01,6.710411051909129121e+00,5.014513438498708098e+01,1.856306254921946675e-03,4.961082235733015722e+01,2.144298280957931176e-03
4.300000000000000000e+01,8.344831546147664980e+00,5.142166300786567490e+01,1.310880550590809435e-03,5.072112573417493309e+01,1.597446607775054872e-03
4.400000000000000000e+01,8.432844102382659912e+00,5.244323603310922266e+01,1.350204032254017196e-03,5.157452743603042222e+01,1.638230249227490276e-03
4.500000000000000000e+01,1.007173105080922504e+01,5.490661516215558180e+01,7.995521100383484736e-04,5.372284170111402091e+01,1.037616082612657920e-03
4.600000000000000000e+01,1.186632386843363385e+01,5.522917701655649125e+01,6.869200897199334577e-04,5.402197182705200618e+01,9.114571512327529490e-04
4.700000000000000000e+01,1.357116814454396625e+01,6.415240584894119991e+01,7.389000946507924561e-05,7.509745958921764952e+01,3.132730967081442941e-06


==> data/csvs/kodak/result_no.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round,qs
0.000000000000000000e+00,0.000000000000000000e+00,4.079878023815445687e+01,8.145091841773441019e-03,4.072202938673883210e+01,8.432203923196842851e-03,1.000000000000000021e-03
1.000000000000000000e+00,0.000000000000000000e+00,4.079878023815445687e+01,8.145091841773441019e-03,4.072202938673883210e+01,8.432203923196842851e-03,1.000000000000000056e-01
2.000000000000000000e+00,0.000000000000000000e+00,4.079878023815445687e+01,8.145091841773441019e-03,4.072202938673883210e+01,8.432203923196842851e-03,5.000000000000000000e-01
3.000000000000000000e+00,0.000000000000000000e+00,4.079878023815445687e+01,8.145091841773441019e-03,4.072202938673883210e+01,8.432203923196842851e-03,1.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00,4.079878023815445687e+01,8.145091841773441019e-03,4.072202938673883210e+01,8.432203923196842851e-03,2.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00,4.079878023815445687e+01,8.145091841773441019e-03,4.072202938673883210e+01,8.432203923196842851e-03,3.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00,4.079878023815445687e+01,8.145091841773441019e-03,4.072202938673883210e+01,8.432203923196842851e-03,4.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00,4.079878023815445687e+01,8.145091841773441019e-03,4.072202938673883210e+01,8.432203923196842851e-03,5.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00,4.079878023815445687e+01,8.145091841773441019e-03,4.072202938673883210e+01,8.432203923196842851e-03,6.000000000000000000e+00


==> data/csvs/multicompression/kodak/ae/result_mc_ae_kodim19_qs1.0.png.csv <==
id,bpp,psnr_round,ssim_round
1.000000000000000000e+00,1.722299456596374512e+00,3.842121735936645877e+01,1.701065339148044586e-02
2.000000000000000000e+00,1.714434981346130371e+00,3.780518092925465368e+01,1.783890835940837860e-02
3.000000000000000000e+00,1.714192867279052734e+00,3.718660804968681077e+01,1.830948702991008759e-02
4.000000000000000000e+00,1.715117692947387695e+00,3.658883605750921930e+01,1.869779080152511597e-02
5.000000000000000000e+00,1.715860843658447266e+00,3.605847281462695264e+01,1.905405335128307343e-02
6.000000000000000000e+00,1.716648340225219727e+00,3.556142982214605297e+01,1.941115595400333405e-02
7.000000000000000000e+00,1.717446804046630859e+00,3.508453894691824360e+01,1.977040432393550873e-02
8.000000000000000000e+00,1.718379855155944824e+00,3.457180146565796264e+01,2.017268538475036621e-02
9.000000000000000000e+00,1.719391584396362305e+00,3.403564017425694743e+01,2.058248408138751984e-02
1.000000000000000000e+01,1.720434188842773438e+00,3.339602996996649154e+01,2.103558927774429321e-02
1.100000000000000000e+01,1.721462965011596680e+00,3.274807614492448238e+01,2.146190963685512543e-02
1.200000000000000000e+01,1.722892761230468750e+00,3.205912225908620172e+01,2.189659513533115387e-02
1.300000000000000000e+01,1.724444627761840820e+00,3.134455361658817552e+01,2.235772646963596344e-02
1.400000000000000000e+01,1.726140499114990234e+00,3.065577061694904870e+01,2.283677831292152405e-02
1.500000000000000000e+01,1.728147983551025391e+00,2.995883121724753551e+01,2.336860820651054382e-02
1.600000000000000000e+01,1.730408668518066406e+00,2.934599204677298090e+01,2.390404604375362396e-02
1.700000000000000000e+01,1.732753157615661621e+00,2.882050642408982810e+01,2.440016157925128937e-02
1.800000000000000000e+01,1.734837532043457031e+00,2.835423098480857718e+01,2.488586306571960449e-02
1.900000000000000000e+01,1.736768484115600586e+00,2.794142269815045410e+01,2.539629675447940826e-02


==> data/csvs/multicompression/kodak/qflow/result_mc_qflow1_kodim19_qsz0_None_z1_None_z2_1.45.png.csv <==
id,bpp,psnr_round,ssim_round
1.000000000000000000e+00,1.707880258560180664e+00,3.859473846171363931e+01,1.690346375107765198e-02
2.000000000000000000e+00,1.707851409912109375e+00,3.859081408881233699e+01,1.690035313367843628e-02
3.000000000000000000e+00,1.707838296890258789e+00,3.858957656708437867e+01,1.690039783716201782e-02
4.000000000000000000e+00,1.707834482192993164e+00,3.858530228012212859e+01,1.690523885190486908e-02
5.000000000000000000e+00,1.707821369171142578e+00,3.858299113302447125e+01,1.690581999719142914e-02
6.000000000000000000e+00,1.707821249961853027e+00,3.857991365889424173e+01,1.690525561571121216e-02
7.000000000000000000e+00,1.707819819450378418e+00,3.857745939988525663e+01,1.690278761088848114e-02
8.000000000000000000e+00,1.707815170288085938e+00,3.857369186190797450e+01,1.690392382442951202e-02
9.000000000000000000e+00,1.707808852195739746e+00,3.856987168405683519e+01,1.690492965281009674e-02
1.000000000000000000e+01,1.707808852195739746e+00,3.856936581864550817e+01,1.690499670803546906e-02
1.100000000000000000e+01,1.707808852195739746e+00,3.856876976120667422e+01,1.690596155822277069e-02
1.200000000000000000e+01,1.707808971405029297e+00,3.856813805710926601e+01,1.690745353698730469e-02
1.300000000000000000e+01,1.707809448242187500e+00,3.856819348214533250e+01,1.690585725009441376e-02
1.400000000000000000e+01,1.707809448242187500e+00,3.856740523057879244e+01,1.690771430730819702e-02
1.500000000000000000e+01,1.707809448242187500e+00,3.856763468358850844e+01,1.690641045570373535e-02
1.600000000000000000e+01,1.707809448242187500e+00,3.856655164358674881e+01,1.690721139311790466e-02
1.700000000000000000e+01,1.707809448242187500e+00,3.856701642471152525e+01,1.690761186182498932e-02
1.800000000000000000e+01,1.707809329032897949e+00,3.856697246298760717e+01,1.690709404647350311e-02
1.900000000000000000e+01,1.707809448242187500e+00,3.856672198123944639e+01,1.690813340246677399e-02


==> data/csvs/tecnick/result_bpg420.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round
0.000000000000000000e+00,3.925155555555555342e-02,2.625130100915025722e+01,1.274303082749247418e-01,2.625136255349897496e+01,1.274286025390028998e-01
1.000000000000000000e+00,7.320122222222223696e-02,2.823855980389128106e+01,1.003015143796801567e-01,2.823862103136613655e+01,1.003007584437727862e-01
2.000000000000000000e+00,1.431649444444444419e-01,3.047797967516761730e+01,7.269440621137618352e-02,3.047803164114579033e+01,7.269499238580465206e-02
3.000000000000000000e+00,4.749332777777777181e-01,3.528244710446838894e+01,3.576483375392854047e-02,3.528242305570973514e+01,3.576689286157488934e-02
4.000000000000000000e+00,1.363390388888888749e+00,4.015912200759777306e+01,1.676722545176744308e-02,4.015939882709157871e+01,1.676983598619699589e-02
5.000000000000000000e+00,3.502188555555556526e+00,4.408754303551157960e+01,6.941268881782889331e-03,4.408756466470454427e+01,6.943632543552667215e-03
6.000000000000000000e+00,4.975502666666667295e+00,4.527763384362858545e+01,4.997479263693094254e-03,4.527764136994417044e+01,4.998944667167961459e-03
7.000000000000000000e+00,5.500631944444444699e+00,4.552354435009578992e+01,4.656609267694875737e-03,4.552355063440069216e+01,4.657830507494509047e-03
8.000000000000000000e+00,5.756559888888888032e+00,4.556935560482514092e+01,4.595583822811022748e-03,4.556936167596504816e+01,4.596759751439094717e-03
9.000000000000000000e+00,5.756559888888888032e+00,4.556935560482514092e+01,4.595583822811022748e-03,4.556936167596504816e+01,4.596759751439094717e-03


==> data/csvs/tecnick/result_bpg444.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round
0.000000000000000000e+00,3.958766666666666684e-02,2.632799470097299377e+01,1.271591534465551510e-01,2.632805244594242566e+01,1.271575558185577270e-01
1.000000000000000000e+00,7.391005555555556217e-02,2.831692818173178239e+01,1.000450566411018316e-01,2.831698850458592176e+01,1.000443949550390288e-01
2.000000000000000000e+00,1.537323333333333042e-01,3.095764653971970048e+01,7.046378009021282696e-02,3.095769269477272800e+01,7.046439353376626746e-02
3.000000000000000000e+00,5.545415000000000205e-01,3.650488204644339163e+01,3.218556159175932352e-02,3.650486551571265892e+01,3.218742847442626620e-02
4.000000000000000000e+00,1.720863222222221989e+00,4.217612444252787895e+01,1.330353584140539155e-02,4.217633264239325541e+01,1.330606547649949845e-02
5.000000000000000000e+00,4.871231611111110915e+00,4.829527595478472790e+01,3.746421391842886910e-03,4.829510152504067122e+01,3.748019769554957956e-03
6.000000000000000000e+00,7.704337666666665640e+00,5.173626338993391016e+01,1.731014504912309349e-03,5.173609383075236678e+01,1.730818402138538685e-03
7.000000000000000000e+00,8.835896611111111909e+00,5.282520542757784199e+01,1.341847418807447017e-03,5.282503366861241290e+01,1.341199999442323990e-03
8.000000000000000000e+00,9.331641277777778853e+00,5.305371358385171021e+01,1.271232955041341544e-03,5.305354058450770793e+01,1.270499221282079920e-03
9.000000000000000000e+00,9.331641277777778853e+00,5.305371358385171021e+01,1.271232955041341544e-03,5.305354058450770793e+01,1.270499221282079920e-03


==> data/csvs/tecnick/result_ff.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round,qs
0.000000000000000000e+00,8.904299612045287304e+00,4.080331566810794186e+01,1.187570065259933513e-02,4.072237029170598532e+01,1.223679819144308546e-02,1.000000000000000021e-03
1.000000000000000000e+00,3.924237647056579625e+00,4.078744929684864218e+01,1.190266506746411393e-02,4.070706959180952822e+01,1.226317423395812539e-02,1.000000000000000056e-01
2.000000000000000000e+00,2.217541654109954852e+00,4.042693383784771299e+01,1.265366939362138482e-02,4.035449654944108033e+01,1.301879906095564435e-02,5.000000000000000000e-01
3.000000000000000000e+00,1.524962844848632759e+00,3.940581688122055937e+01,1.550618038047105011e-02,3.935081924332298797e+01,1.587710706982761732e-02,1.000000000000000000e+00
4.000000000000000000e+00,9.322131294012069302e-01,3.714403581207309912e+01,2.332798810675740242e-02,3.711206379088036300e+01,2.368196961469948292e-02,2.000000000000000000e+00
5.000000000000000000e+00,6.578252106904983743e-01,3.528773065372877937e+01,3.149693465791642694e-02,3.526704025004553245e+01,3.189147804863751157e-02,3.000000000000000000e+00
6.000000000000000000e+00,4.988205188512802035e-01,3.388814573623793791e+01,3.851949069648981372e-02,3.387254952143329945e+01,3.886257517151534696e-02,4.000000000000000000e+00
7.000000000000000000e+00,3.959347702562808768e-01,3.272838491191544819e+01,4.573727337643504476e-02,3.271608963540766268e+01,4.610955741256475560e-02,5.000000000000000000e+00
8.000000000000000000e+00,3.246013821661472565e-01,3.177843550537993167e+01,5.291133584454655453e-02,3.176858718977311113e+01,5.323791669681668393e-02,6.000000000000000000e+00


==> data/csvs/tecnick/result_hp_gsm.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round,qs
0.000000000000000000e+00,9.291594518581405282e+00,4.110880927400210538e+01,1.063034244347363724e-02,4.100962178938640790e+01,1.097430316265672438e-02,1.000000000000000021e-03
1.000000000000000000e+00,4.176295541683211709e+00,4.109387234478703022e+01,1.065971907228231361e-02,4.099550418328599477e+01,1.100624355487525401e-02,1.000000000000000056e-01
2.000000000000000000e+00,2.401260037580505102e+00,4.074594429664290374e+01,1.145400908775627558e-02,4.066073802590218378e+01,1.179589663166552733e-02,5.000000000000000000e-01
3.000000000000000000e+00,1.659372364440932834e+00,3.980462830255630990e+01,1.400276614818721926e-02,3.974278255811825744e+01,1.434917194303125115e-02,1.000000000000000000e+00
4.000000000000000000e+00,9.557544155512005535e-01,3.759276736684760323e+01,2.150628779083490344e-02,3.755923205815466304e+01,2.184357074089348164e-02,2.000000000000000000e+00
5.000000000000000000e+00,6.072866343054920124e-01,3.573957650237240813e+01,2.962740439921617355e-02,3.571835998243052757e+01,2.987967581488192026e-02,3.000000000000000000e+00
6.000000000000000000e+00,4.228988428507000075e-01,3.427959521467102633e+01,3.711203637532890093e-02,3.426355307918031201e+01,3.741340197622775726e-02,4.000000000000000000e+00
7.000000000000000000e+00,3.221979317907244234e-01,3.307548388238101467e+01,4.355362031608819851e-02,3.306609656877194681e+01,4.391001693904399844e-02,5.000000000000000000e+00
8.000000000000000000e+00,2.624744993541389682e-01,3.210164108086379287e+01,5.081295868381857650e-02,3.209153294846166204e+01,5.111417910084128241e-02,6.000000000000000000e+00


==> data/csvs/tecnick/result_jpeg.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round
0.000000000000000000e+00,2.242226666666666535e-01,2.788754409452267780e+01,9.671179316937923709e-02,2.788767654268859530e+01,9.670973032712935902e-02
1.000000000000000000e+00,3.721552222222221928e-01,3.050069121183775778e+01,6.786063071340323050e-02,3.050077032626538909e+01,6.787066875025629664e-02
2.000000000000000000e+00,4.937512777777778306e-01,3.183751275308415174e+01,5.537324333563446721e-02,3.183755271868179904e+01,5.537496229633689232e-02
3.000000000000000000e+00,5.942521111111110921e-01,3.270579929065674207e+01,4.876076253131032129e-02,3.270582696101419629e+01,4.876322446390986276e-02
4.000000000000000000e+00,6.901690555555556328e-01,3.337911857578564678e+01,4.350865000858902820e-02,3.337914160672894326e+01,4.350999854505062381e-02
5.000000000000000000e+00,7.933695555555554391e-01,3.399432224641731892e+01,3.950584365054964769e-02,3.399433849211879277e+01,3.950763212516903572e-02
6.000000000000000000e+00,9.538697222222222161e-01,3.481317174068487219e+01,3.517957813106477316e-02,3.481317564713674528e+01,3.518155445344746390e-02
8.000000000000000000e+00,2.387173944444444196e+00,4.021892852339651370e+01,1.575311953667551251e-02,4.021922572255623152e+01,1.575563550926744813e-02
9.000000000000000000e+00,8.977827388888890425e+00,5.090812642515462016e+01,2.131257302244193765e-03,5.090795789311334119e+01,2.131601090077310957e-03


==> data/csvs/tecnick/result_jpeg2000.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round
0.000000000000000000e+00,9.173623222222222040e+00,1.842469443226672468e+02,1.466141138662351365e-03,2.179384750440772507e+02,1.466234255385643259e-03
1.000000000000000000e+00,9.035934388888888336e+00,1.763003955304675401e+02,1.567973223827721181e-03,2.080666827919152695e+02,1.568151119317917576e-03
2.000000000000000000e+00,8.897168222222223477e+00,1.621342100844563845e+02,1.675491741982568792e-03,1.900500269730782748e+02,1.675753388291241269e-03
3.000000000000000000e+00,7.807736055555555943e+00,8.399443695020720213e+01,2.614302921865600988e-03,9.217655195137753310e+01,2.614720042038243177e-03
4.000000000000000000e+00,5.979480777777777867e+00,5.283749432399186219e+01,4.588403148809447850e-03,5.379997639414742139e+01,4.589552801335230157e-03
5.000000000000000000e+00,2.999020611111110846e+00,4.301755113320667334e+01,1.183042723452672369e-02,4.301756235839701503e+01,1.183300052536651568e-02
6.000000000000000000e+00,2.399267999999999734e+00,4.172499330248146521e+01,1.469985961215570548e-02,4.172506525835240865e+01,1.470247517572715809e-02
7.000000000000000000e+00,1.999237222222221888e+00,4.071659061683431702e+01,1.734062305418774402e-02,4.071675025942338522e+01,1.734329151688143722e-02
8.000000000000000000e+00,1.599234722222222072e+00,3.954039515295322360e+01,2.106960403267294293e-02,3.954062264120322823e+01,2.107218478806316755e-02
9.000000000000000000e+00,1.411156555555555414e+00,3.890802145323063854e+01,2.335871053393930030e-02,3.890824098810611531e+01,2.336122874636202898e-02
1.000000000000000000e+01,1.199556666666666827e+00,3.810541811407989599e+01,2.635408500675111981e-02,3.810558254628558927e+01,2.635658425744622987e-02
1.100000000000000000e+01,9.594644444444443421e-01,3.701882339683486123e+01,3.116945402696728873e-02,3.701892221075202372e+01,3.117182625457644296e-02
1.200000000000000000e+01,7.996090555555555035e-01,3.615400610592091368e+01,3.562262616120279168e-02,3.615408968600144846e+01,3.562479620799421931e-02
1.300000000000000000e+01,5.995907222222223165e-01,3.484246177331696970e+01,4.298852928914129873e-02,3.484253287275990374e+01,4.299048085696995092e-02
1.400000000000000000e+01,4.796026666666666216e-01,3.384324116494187962e+01,4.951610599644482025e-02,3.384331709361004670e+01,4.951779811643063772e-02
1.500000000000000000e+01,4.440589999999999815e-01,3.351343582393965903e+01,5.205357010476291402e-02,3.351350941610277800e+01,5.205515611916780583e-02


==> data/csvs/tecnick/result_line_mscoco128_logistic_lv_3_fl_8_nc_128_lat_additive_tt_resnet3_pt_ff_lot_nfquantrdl_qt_uninoise__2020-05-11_18_33_52_mix.csv <==
id,bpp,psnr,ssq  im,psnr_round,ssim_round
0.000000000000000000e+00,5.434528478980064081e-01,3.001578708970053810e+01,8.433942843228578456e-02,3.001010255020204909e+01,8.458755049854517483e-02
3.000000000000000000e+00,6.805115222930908647e-01,3.318659210484626954e+01,5.563514843583106800e-02,3.317461066620431609e+01,5.593078732490539690e-02
5.000000000000000000e+00,9.689140939712523881e-01,3.576878508670789358e+01,3.537394456565379902e-02,3.574650524506083116e+01,3.569103429093956753e-02
6.000000000000000000e+00,1.197652366161346515e+00,3.719956982404882950e+01,2.598995693027973328e-02,3.716851630590433331e+01,2.632114304229617174e-02
9.000000000000000000e+00,1.880909783840179372e+00,4.031106927233122406e+01,1.551043950021266903e-02,4.024951383741513666e+01,1.584653293713927241e-02
2.000000000000000000e+01,2.930041745901107664e+00,4.364353810964453828e+01,7.992692806292325466e-03,4.351008008178929032e+01,8.335440442897379745e-03
2.100000000000000000e+01,3.045649544000625486e+00,4.390312529185759871e+01,7.589929893147200762e-03,4.376033762431903540e+01,7.938914520200341177e-03
2.200000000000000000e+01,3.147867076396942299e+00,4.425887147416703726e+01,7.635165560059249158e-03,4.411039097278489152e+01,7.977771244477481483e-03
2.300000000000000000e+01,3.218650280237197681e+00,4.434468446551869647e+01,7.670174890663474486e-03,4.419359859987698513e+01,8.021510827820748507e-03
3.500000000000000000e+01,4.801637971401214955e+00,4.790845974865602130e+01,3.982808325672521944e-03,4.758040231075248983e+01,4.334036728832871103e-03
3.600000000000000000e+01,4.852178318500518728e+00,4.801096045875058138e+01,3.914484045235439719e-03,4.767618507229814639e+01,4.266286852071061488e-03
3.700000000000000000e+01,5.092062680721283208e+00,4.847279156087792984e+01,3.597928490489721125e-03,4.810374455768646129e+01,3.946260514203459371e-03
3.800000000000000000e+01,5.129580752849578928e+00,4.855896225297286151e+01,3.538001478882506386e-03,4.818282190024867617e+01,3.888554627774283307e-03
3.900000000000000000e+01,5.307151749134063401e+00,4.888975459662901102e+01,3.332859225338324904e-03,4.848673154677069164e+01,3.680155287729576334e-03
4.000000000000000000e+01,5.346479370594024338e+00,4.896567441959977884e+01,3.272643244126811641e-03,4.855406017400110841e+01,3.622539946809410962e-03
4.100000000000000000e+01,5.420251827239990661e+00,4.909279042325329812e+01,3.185438425280153613e-03,4.867315132678767498e+01,3.532269772840663635e-03
4.200000000000000000e+01,6.521915004253387771e+00,5.076272032775321463e+01,2.064595581032335758e-03,5.015678273988596914e+01,2.417369678150862664e-03
4.300000000000000000e+01,8.166944828033447124e+00,5.210960725244558489e+01,1.423591731581836869e-03,5.130523129934233850e+01,1.773510481580160576e-03
4.400000000000000000e+01,8.241339635848998313e+00,5.277186835392721065e+01,1.589987563202157608e-03,5.185788667879192104e+01,1.928308818023651743e-03
4.500000000000000000e+01,9.892141847610472993e+00,5.514997759599893357e+01,9.440375427948311101e-04,5.389449818642410150e+01,1.243781087978277451e-03
4.600000000000000000e+01,1.161856112480163539e+01,5.580160212614971726e+01,7.525864333729259453e-04,5.462479634062353284e+01,9.772323930519633429e-04
4.700000000000000000e+01,1.329869112968444789e+01,6.470771882310549472e+01,8.768098108703270067e-05,7.736302686080203728e+01,1.947676637428230487e-06


==> data/csvs/tecnick/result_no.csv <==
id,bpp,psnr,ssim,psnr_round,ssim_round,qs
0.000000000000000000e+00,0.000000000000000000e+00,4.177970059127980562e+01,8.992067968938500036e-03,4.167982900777421662e+01,9.334858362562955050e-03,-2.000000000000000021e-03
1.000000000000000000e+00,0.000000000000000000e+00,4.177970059127980562e+01,8.992067968938500036e-03,4.167982900777421662e+01,9.334858362562955050e-03,1.000000000000000056e-01
2.000000000000000000e+00,0.000000000000000000e+00,4.177970059127980562e+01,8.992067968938500036e-03,4.167982900777421662e+01,9.334858362562955050e-03,5.000000000000000000e-01
3.000000000000000000e+00,0.000000000000000000e+00,4.177970059127980562e+01,8.992067968938500036e-03,4.167982900777421662e+01,9.334858362562955050e-03,1.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00,4.177970059127980562e+01,8.992067968938500036e-03,4.167982900777421662e+01,9.334858362562955050e-03,2.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00,4.177970059127980562e+01,8.992067968938500036e-03,4.167982900777421662e+01,9.334858362562955050e-03,3.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00,4.177970059127980562e+01,8.992067968938500036e-03,4.167982900777421662e+01,9.334858362562955050e-03,4.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00,4.177970059127980562e+01,8.992067968938500036e-03,4.167982900777421662e+01,9.334858362562955050e-03,5.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00,4.177970059127980562e+01,8.992067968938500036e-03,4.167982900777421662e+01,9.334858362562955050e-03,6.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00,4.177970059127980562e+01,8.992067968938500036e-03,4.167982900777421662e+01,9.334858362562955050e-03,20.000000000000000000e+00



==> data/manual/kodak/balle_ff.csv <==
bpp,psnr
0.11,26.8
0.19,28.3
0.32,30.05
0.49,31.7
0.72,33.6
1.06,35.8
1.46,38.05
1.96,40.1

==> data/manual/kodak/balle_hp.csv <==
bpp,psnr
0.15,27.5
0.3,30.7
0.46,32.6
0.7,34.6
0.98,36.7
1.31,38.8
1.72,40.8

==> data/manual/kodak/theis.csv <==
bpp,psnr
0.15,25.05
0.3,28.0
0.4,29.5
0.6,31.7
0.7,32.65
0.9,34.3
1.2,35.95
1.4,37.05
1.6,37.85
2.0,39.55
2.2,40.2

==> data/manual/kodak/toderici.csv <==
bpp,psnr
0.17,26.0
0.5,28.3
0.9,31.05
1.0,31.6
1.3,32.95
1.5,33.7
2.0,34.6

==> data/manual/minnen.csv <==
bpp,psnr
0.1,26.8
0.5,33.7
1.0,37.5
1.5,40.2
2.0,42.2


==> data/manual/tecnick/balle_ff.csv <==
bpp,psnr
0.12,28.8
0.25,32.05
0.39,33.6
0.55,35.4
0.8,37.0
1.11,38.7
1.55,40.6

==> data/manual/tecnick/balle_hp.csv <==
bpp,psnr
0.105,29.2
0.21,32.51
0.48,35.8
0.65,37.4
0.9,39.2
1.25,40.95

==> figures/comparison_sample_loss/imagenet/values.txt <==
ILSVRC2012_val_00044712_qsz0_None_z1_None_z2_5.5.png : sample:  32.50854977531712  / wosample:  30.693045590397276 ( 1.7522201538085938 / 1.763936996459961 )

ILSVRC2012_val_00049960_qsz0_None_z1_None_z2_5.5.png : sample:  32.0478034367187  / wosample:  29.662576254234697 ( 1.8869377374649048 / 1.9500261545181274 )

ILSVRC2012_val_00043255_qsz0_None_z1_None_z2_5.5.png : sample:  32.886459543267684  / wosample:  30.48283995869841 ( 1.783219575881958 / 1.700476050376892 )

ILSVRC2012_val_00042363_ : sample:  32.57274213114925  / wosample:  30.465093077328753 ( 1.8181774616241455 / 1.8311322927474976 )

ILSVRC2012_val_00037351_qsz0_None_z1_None_z2_5.5.png : sample:  33.27489184706095  / wosample:  30.220229502320407 ( 1.5923705101013184 / 1.496471881866455 )

ILSVRC2012_val_00031114_qsz0_None_z1_None_z2_5.5.png : sample:  32.094589346964185  / wosample:  30.303701909288844 ( 1.7336621284484863 / 1.7383428812026978 )

ILSVRC2012_val_00026392_qsz0_None_z1_None_z2_5.5.png : sample:  32.20097210609259  / wosample:  29.851238570940918 ( 1.6958270072937012 / 1.618277907371521 )

ILSVRC2012_val_00002550_qsz0_None_z1_None_z2_5.5.png : sample:  32.851328875876696  / wosample:  29.962079078833497 ( 1.7386075258255005 / 1.7163634300231934 )

ILSVRC2012_val_00000518_qsz0_None_z1_None_z2_5.5.png : sample:  32.87608091054795  / wosample:  30.70516388165077 ( 1.5933173894882202 / 1.6790376901626587 )

ILSVRC2012_val_00000047_qsz0_None_z1_None_z2_5.5.png : sample:  31.36321869291319  / wosample:  29.767123182913263 ( 1.9977226257324219 / 1.9764100313186646 )



==> figures/low_to_high/kodim23_result.json <==
{"ff": {"bpp": 2.173024319112301, "psnr": 42.7637950140042, "mse": 3.4411282539367676}, "ff_mid_low": {"bpp": 2.9108537659049034, "psnr": 43.121442477390275, "mse": 3.1691012382507324}, "ff_mid": {"bpp": 3.8987034782767296, "psnr": 43.225676676348556, "mse": 3.0939457416534424}, "ff_mid_high": {"bpp": 4.648199461400509, "psnr": 43.24323960818277, "mse": 3.0814590454101562}, "ff_high": {"bpp": 6.389307402074337, "psnr": 43.247975734817544, "mse": 3.0781004428863525}, "ff_high_high": {"bpp": 8.88018312305212, "psnr": 43.24842416433305, "mse": 3.07778263092041}, "nf": {"bpp": 2.0342798233032227, "psnr": 43.25155100142282, "mse": 3.0755674839019775}, "nf_mid": {"bpp": 3.217318534851074, "psnr": 45.61796140186893, "mse": 1.7835456132888794}, "nf_high": {"bpp": 5.018221855163574, "psnr": 47.2676597135635, "mse": 1.2198723554611206}, "nf_high_high": {"bpp": 5.672769546508789, "psnr": 49.97536822316856, "mse": 0.6539484858512878}}
